The VANDELS survey: the ionizing properties of star-forming galaxies at $3 \leq z \leq 5$ using deep rest-frame ultraviolet spectroscopy

To better understand the ionizing properties of galaxies in the EoR, we investigate deep, rest-frame ultraviolet (UV) spectra of $\simeq 500$ star-forming galaxies at $3 \leq z \leq 5$ selected from the public ESO-VANDELS spectroscopic survey. The absolute ionizing photon escape fraction ($f_{\rm esc}^{\rm abs}$) is derived by combining absorption line measurements with estimates of the UV attenuation. The ionizing production efficiency ($\xi_{ion}$) is calculated by fitting the far-UV (FUV) stellar continuum of the VANDELS galaxies. We find that the $f_{\rm esc}^{\rm abs}$ and $\xi_{ion}$ parameters increase towards low-mass, blue UV-continuum slopes and strong Ly$\alpha$ emitting galaxies, and both are just slightly higher-than-average for the UV-faintest galaxies in the sample. Potential Lyman Continuum Emitters (LCEs) and selected Lyman Alpha Emitters (LAEs) show systematically higher $\xi_{ion}$ ($\log \xi_{ion}$ (Hz\erg) $\approx 25.38, 25.41$) than non-LCEs and non-LAEs ($\log \xi_{ion}$ (Hz\erg) $\approx 25.18, 25.14$) at similar UV magnitudes. This indicates very young underlying stellar populations ($\approx 10~{\rm Myr}$) at relatively low metallicities ($\approx 0.2~{\rm Z_{\odot}}$). The FUV non-ionizing spectra of potential LCEs is characterized by very blue UV slopes ($\leq -2$), enhanced Ly$\alpha$ emission ($\leq -25$A), strong UV nebular lines (e.g., high CIV1550/CIII]1908 $\geq 0.75$ ratios), and weak absorption lines ($\leq 1$A). The latter suggests the existence of low gas-column-density channels in the interstellar medium which enables the escape of ionizing photons. By comparing our VANDELS results against other surveys in the literature, our findings imply that the ionizing budget in the EoR was likely dominated by UV-faint, low-mass and dustless galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
